Combining Physical Layer Security and Symmetric Encryption to Secure Rate-Splitting Multiple Access

The demand for increased spectral efficiency (SE) in downlink multi-user multiple-input multiple-output (MU-MIMO) systems has led to the development of various multiple access techniques. Among these, rate-splitting multiple access (RSMA) can improve SE over space division multiple access (SDMA) and non-orthogonal multiple access (NOMA) by splitting each user's data into common and private parts. The common parts from all users are then encoded into a single common message, which is transmitted alongside the private messages using an RSMA-specific precoder. Recent results showed that the precoder can be modified to enable physical layer security (PLS) by integrating secrecy rate constraints into the design. However, this approach only secures the private messages, while the common part of each user remains unprotected. To address this limitation, we propose a hybrid-PLS RSMA scheme that symmetrically encrypts all user data and embeds key information within the PLS-secured private messages. Additionally, the RSMA precoder is adapted to ensure that the private messages are sufficiently sized to carry the key information. The precoder design is formulated as a non-convex SE maximization problem and solved using successive convex approximation (SCA). Analytical and numerical evaluations demonstrate that the proposed hybrid-PLS RSMA can significantly improve SE compared to partially secure RSMA and secure SDMA, when complete user data security is required.

==> plots/markers/TC10InfeasMarkers.csv <==
x_val,SDMA_infeas_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_infeas_y,RSMAhyb_infeas_y
0,1,0,0
0.69999999999999995559,0,0,0
1.3999999999999999112,0,0,0
2.1000000000000000888,0,0,0
2.7999999999999998224,0,0,0
3.5,1,0,0
4.2000000000000001776,0,2500,2500


==> plots/markers/TC10Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAhyb_WSR_y,config_keys,config_vals
0,18.049790118065637046,18.040700617522023919,17.658010811863515954, , 
0.59999999999999986677,18.085441632260160105,18.075612084549703695,17.686386973536386336, , 
1.1999999999999999556,18.082791490301151072,18.076041454671560871,17.690220459981656376, , 
1.8000000000000000444,18.064497263765748158,18.050948329316995,17.665933448939565409, , 
2.3999999999999999112,18.089048696636883307,18.08065032639033376,17.697320763585409509, , 
3,18.076853783078721705,18.063626498568250867,17.678333557269805709, , 
3.6000000000000000888,18.07413977162347507,0.58705340782723425264,0.58584354399267346558, , 
4.2000000000000001776,18.070715466962255391,0,0, , 


==> plots/markers/TC2Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAhyb_WSR_y
0,16.36719449556095185,16.367191279405410853,16.067190792189204984
1,16.367195513261080464,16.367189188395947497,16.067190975270044362
2,16.367195554122282886,16.367190118868688131,16.067191366076123415
3,16.367195269767059074,16.367190292959154618,16.0671907801659124
4,16.367195406769432964, , 
5,16.367195671267676715, , 
6,16.367195718588316566, , 
7,16.367193668104206949, , 
8,16.367195660670368795, , 


==> plots/markers/TC3Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y,config_keys,config_vals
0.00010000000000000000479, , , , , , 
0.13341999999999978876, ,4.6167105556601288896,6.3989462293872758636,7.8242113967800275276, , 
0.26673999999999992161, ,6.3978030540760979505,7.9159545045340635738,8.5570775727238945763, , 
0.40005999999999991568, ,7.6912608103402355653,8.9205085486843849196,9.1007976122970397626, , 
0.53337999999999985423,9.6660363798734021401,8.7908884797499808883,9.6660357836771044759,9.5573733575103556603, , 
0.6666999999999998483,10.258472571841913634,9.8649314800855663066,10.258472776114846425,9.9887940634945060481, , 
0.80001999999999995339,10.749952340370844794,10.749891759874126151,10.749952368088379728,10.449940313124530533, , 
0.93333999999999994746,11.169872171987652365,11.169869086883077003,11.169871915239141913,10.869869835339379449, , 


==> plots/markers/TC4Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.00010000000000000000479, ,3.2268454314253305348,3.7182393868008367654,7.2406741919738495383
0.13341999999999978876,16.324545001181242299,16.32453434806928172,16.32454417191170748,16.024537091961271074
0.26673999999999992161,16.465774864263963195,16.465768011593894471,16.465775650417960208,16.165768061647874276
0.40005999999999991568,16.425909093294883689,16.425901424536284878,16.425907605268424305,16.12590509671547423
0.53337999999999985423,16.463955268830577694,16.463946793471745167,16.463955394857642034,16.163952333437528353
0.6666999999999998483,16.445811806460845617,16.445805289008660566,16.445810409533336838,16.145805887255626487
0.80001999999999995339,16.45882189378671967,16.458814634262310506,16.458821870170652346,16.158815450094735411
0.93333999999999994746,16.469630611350481786,16.469625120051166078,16.469630616798220046,16.169623958616984538


==> plots/markers/TC6Markers.csv <==
x_val,SDMA_priv1_y,SDMA_priv2_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_com_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv1_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv2_y,RSMAfullPLS_com_y,RSMAfullPLS_priv1_y,RSMAfullPLS_priv2_y,RSMAhyb_com_y,RSMAhyb_priv1_y,RSMAhyb_priv2_y
0,9.1839817996706631931,7.1832126984513555712,1.2721643671056956e-06,9.183877375771445,7.183312406063826,0.0,9.184095919245944,7.1831001829338,2.0517950399849726e-06,9.183863998494946,7.183323665613911
0.70000000000000006661,9.1839383581983113913,7.1832577715695524745,8.751328928341455e-07,9.183854235648608,7.183335421499632,0.0,9.184192907137563,7.183003000967339,2.0067713643668435e-06,9.183859779654739,7.183325533854075
1.3999999999999999112,9.1837519659437916175,7.1834439464188326596,8.803562639220462e-07,9.183863734861681,7.183325412448937,0.0,9.184409704824196,7.182785224494196,1.1551996848390373e-06,9.183852151693703,7.1833363887355555
2.1000000000000000888,9.1840934785499417359,7.1831016529180189423,1.5422097363967996e-06,9.183868461382067,7.183318038187514,0.0,9.183955587945087,7.183239164689556,1.7128050496899595e-06,9.183867243732927,7.183320408611149
2.8000000000000002665,9.1837690567783205609,7.1834270125818333597,1.3668253039735153e-06,9.183890331380306,7.183299187452334,0.0,9.183923912017757,7.183270328717439,7.687491736029911e-07,9.183859695646028,7.183331415407453
3.5,9.1836943342879919783,7.1835005458349909802,9.031533352578157e-07,9.183850174816516,7.18333723421781,0.0,9.183852588161072,7.183343177441399,8.587427604362225e-07,9.183858229633051,7.183331812568411
4.2000000000000001776,9.1838556761439313902,7.1833405488761492563,1.3703213663599164e-06,9.183857043308251,7.183329436618047,0.0,9.184133571027932,7.183062263921666,1.5103300582607656e-06,9.183862334267413,7.183324765560481
4.9000000000000003553,9.1838825921982198963,7.1833115529388447129,8.598602009495552e-07,9.183858751906925,7.183328991195645,0.0,9.184071175924162,7.183124676127814,5.633871820491133e-07,9.183860923222865,7.1833288827037585
5.6000000000000005329,9.1838867565767703383,7.1833091295997757442,2.8257131269479437e-06,9.183860765351007,7.183323697300226,0.0,9.18404729952865,7.183148598744724,7.59655718367347e-06,9.183841525760554,7.183319493191693
6.3000000000000007105,9.1840244781961555276,7.1831703836200100355, , , ,0.0,9.184164622487993,7.183030771018096,2.0337270671096714e-06,9.183853553829195,7.183334017105287
7,9.1839142455038675905,7.1832793447605762793, , , ,0.0,9.184155019119169,7.183040383767337, , , 
7.7000000000000001776,9.1840218994864493141,7.1831741129860411377, , , , , , ,6.828017766229393e-07,9.183859529900984,7.183331402509222


==> plots/markers/TC7Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.010000000000000000208, , , , 
0.10899999999999990252, , , , 
0.20799999999999990719, , , , 
0.30699999999999988409, ,4.5731207547066095032,5.4043018838890013456,5.861112146079194396
0.40599999999999991651, ,4.6868696197829793348,5.8494116540879534938,7.047098926871625757
0.5049999999999997824, ,4.2512483948752963769,6.0318196779133321783,7.6406327769233133296
0.60399999999999987033, ,4.3724672774125705743,6.1981031233423244942,7.9732576418096963167
0.70299999999999984723, ,4.6498200521153520981,6.4699190420586623063,8.2946808131578393386
0.80199999999999993516, ,4.9247996626997583292,6.7450763240523219366,8.5979160958154015049
0.90100000000000002309, ,5.1878005131781401715,7.0095778805728663485,8.8803754709927069655
1, ,5.4360890144437803428,7.2595207062948059473,9.1426350805497822449


==> plots/markers/TC8Markers.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.010000000000000000208, , , , 
0.10899999999999990252,12.170889094109618611,12.17088390789579222,12.170888369293672682,11.870885507860769792
0.20799999999999990719,13.885180440959851822,13.885173416292374782,13.885181139550185847,13.585175877513099962
0.30699999999999988409,14.97674305085025992,14.97672487569915134,14.976742242997849175,14.676739690034555252
0.40599999999999991651,15.771601667222238774,15.771597553181752716,15.771599892748010774,15.471590222878447207
0.5049999999999997824,16.395703878006678167,16.395696468005169777,16.395702735534673167,16.095697654410049182
0.60399999999999987033,16.909202589062349631,16.909196126297949547,16.909200127603465802,16.609197088870363501
0.70299999999999984723,17.345309070850348121,17.345301764493889607,17.34530626077803106,17.045301561259144307
0.80199999999999993516,17.724257905622383902,17.724249111207520002,17.724258024348518603,17.424247338841105659
0.90100000000000002309,18.059276071302047484,18.059270237214740007,18.059276562576187075,17.759268302166915987
1,18.359481835582680986,18.359466750904598342,18.359481325443255173,18.059474332256201023


==> plots/rawData/TC10RsecRndOverCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAhyb_WSR_y,config_keys,config_vals
0,18.049790118065633493,18.040700617522023919,17.658010811863515954, , 
0.10000000000000000555,18.087407967379100171,18.072312787478342244,17.689224814013869036, , 
0.2000000000000000111,18.057608294161440199,18.051345581508901006,17.665240454029788708, , 
0.2999999999999999889,18.07133225015568101,18.06309232167923895,17.679246808096291232, , 
0.4000000000000000222,18.079486566406881565,18.068370486360421978,17.680644770813444211, , 
0.5,18.092710109764986726,18.079918862679729585,17.69397216277385354, , 
0.5999999999999999778,18.085441632260156553,18.075612084549703695,17.686386973536386336, , 
0.69999999999999995559,18.072288307774840632,18.060296984578329216,17.673396746081916575, , 
0.80000000000000004441,18.079285401217088491,18.067906356072626295,17.680584677083579948, , 
0.9000000000000000222,18.095716564376385094,18.082776710338769988,17.697140896671577082, , 
1,18.063719936156239498,18.052318832029818907,17.664844211940433638, , 
1.1000000000000000888,18.08315635306270508,18.067834626446160229,17.684960192681657531, , 
1.1999999999999999556,18.082791490301151072,18.076041454671557318,17.690220459981656376, , 
1.3000000000000000444,18.085977043268542275,18.075146937367090771,17.686934532298600686, , 
1.3999999999999999112,18.080905523134212842,18.066574983215087258,17.682659603407589799, , 
1.5,18.066241095706747188,18.060416606829658548,17.673763805967922735, , 
1.6000000000000000888,18.083560295625652259,18.076323731099815717,17.69128545950683673, , 
1.6999999999999999556,18.090344330371227244,18.077533283848964629,17.691979290145461334, , 
1.8000000000000000444,18.064497263765748158,18.050948329316995,17.665933448939565409, , 
1.8999999999999999112,18.072249690138193046,18.063356751012538126,17.673097498971884534, , 
2,18.080780848924838722,18.065590293687268542,17.682773370400820312, , 
2.1000000000000000888,18.093316229015073304,18.080417802357594326,17.694753157450772818, , 
2.2000000000000001776,18.074467384946817816,18.062193141831937027,17.675995389958110593, , 
2.2999999999999998224,18.076459441385829052,18.06646577895369532,17.677324131471781499, , 
2.3999999999999999112,18.089048696636883307,18.08065032639033376,17.697320763585409509, , 
2.5,18.054075983234010749,18.044440915981024176,17.662299285570160379, , 
2.6000000000000000888,18.106767215569561813,18.09448056756822254,17.707956796297455782, , 
2.7000000000000001776,18.092334637779170947,18.082265507023162598,17.693213472552280052, , 
2.7999999999999998224,18.08067480160313778,18.067384610165920122,17.682017499079684342, , 
2.8999999999999999112,18.067599551796057256,18.053120369377285925,17.669145195498565215, , 
3,18.076853783078721705,18.063626498568254419,17.678333557269805709, , 
3.1000000000000000888,18.063983159163015557,18.051597151620168091,17.66539199623782963, , 
3.2000000000000001776,18.070517495612740788,18.060501082485437507,17.671621762523550103, , 
3.2999999999999998224,18.095897424945810883,18.082607649962863405,17.697448959370905897, , 
3.3999999999999999112,18.089092345578848153,18.075887137728550158,17.690518391763561112, , 
3.5,18.054116101214162882,18.048580490323796965,17.662014988400024151, , 
3.6000000000000000888,18.07413977162347507,0.58705340782723436366,0.5858435439926735766, , 
3.7000000000000001776,18.073129739619425038,0.35876709512432042315,0.36147792785627902434, , 
3.7999999999999998224,18.071263227916382732,0.22869856692869880432,0.23305677511393380064, , 
3.8999999999999999112,18.079348426125765315,0.12187078428910240457,0.13184997415172181046, , 
4,18.081725513347763012,0.020079146136171600878,0.020725728107038800252, , 
4.0999999999999996447,18.062478107117055259,0,0, , 
4.2000000000000001776,18.070715466962258944,0,0, , 
4.2999999999999998224,18.08668974472271529,0,0, , 
4.4000000000000003553,18.078712110495033016,0,0, , 
4.5,18.091794678854334677,0,0, , 
4.5999999999999996447,18.072483374003859069,0,0, , 


==> plots/rawData/TC10RsecRndOverInfeasCleaned.csv <==
x_val,SDMA_infeas_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_infeas_y,RSMAhyb_infeas_y
0.0,1,0,0
0.1,0,0,0
0.2,1,0,0
0.3,1,0,0
0.4,0,0,0
0.5,0,0,0
0.6,0,0,0
0.7,0,0,0
0.8,0,0,0
0.9,0,0,0
1.0,0,0,0
1.1,0,0,0
1.2,1,0,0
1.3,0,0,0
1.4,0,0,0
1.5,1,0,0
1.6,1,0,0
1.7,0,0,0
1.8,0,0,0
1.9,0,0,0
2.0,0,0,0
2.1,0,0,0
2.2,0,0,0
2.3,0,0,0
2.4,1,0,0
2.5,1,0,0
2.6,0,0,0
2.7,0,0,0
2.8,0,0,0
2.9,0,0,0
3.0,0,0,0
3.1,0,0,0
3.2,0,0,0
3.3,0,0,0
3.4,0,0,0
3.5,1,0,0
3.6,1,2413,2413
3.7,0,2446,2446
3.8,0,2465,2465
3.9,0,2481,2480
4.0,0,2497,2497
4.1,0,2500,2500
4.2,0,2500,2500
4.3,0,2500,2500
4.4,0,2500,2500
4.5,0,2500,2500
4.6,0,2500,2500

==> plots/rawData/TC1RsecUnderCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0, ,4.1129647813311889237,7.6510496431780241622,7.6293413376154424199
0.066666666666666596353, ,4.110964781331189144,7.4290141477025919414,7.6293407719958112878
0.13333333333333330373, ,4.1112022805097376832,7.2482429326207036269,7.6293405006365198062
0.2000000000000000111, ,4.1112697127275570352,7.0975419201022278415,7.6293408144381071878
0.26666666666666660745, ,4.1108350968774995948,6.9696660576080446958,7.6293415348611999249
0.33333333333333331483, ,4.1117684297152523598,6.8597082516459249035,7.6293403444014638026
0.4000000000000000222, ,4.111080298621132556,6.7641899727587038171,7.6293417274991703891
0.46666666666666667407, ,4.1111286300763536516,6.6805032632036773776,7.6293405662333597661
0.53333333333333332593, ,4.1116338838064452332,6.6068313488500303166,7.6293402240856718066
0.5999999999999999778, ,4.1110777631918820063,6.5413004675352617312,7.629341085429744318
0.66666666666666662966, ,4.1115108667268396303,6.4830419384702340224,7.6293402393358018543
0.73333333333333328152, ,4.1114476552660974562,6.4309779230689994023,7.6293407710075999972
0.80000000000000004441, ,4.1114469088140319641,6.3843001764221725125,7.6293415474999619619
0.86666666666666669627, ,4.1109928349944322434,6.3423460071625408219,7.6293406963694945233
0.93333333333333323711, ,4.1113155959695379948,6.29857773325544823,7.6293411487776463531
1, ,4.1109973716555181511,6.2647603561785061288,7.629341522206772197
1.0666666666666668739, ,4.1111418833141559759,6.2349079848841864049,7.6293411289574191159
1.1333333333333333037, ,4.1108677677662059935,6.2080190862806672314,7.6293412874414130442
1.1999999999999999556, ,4.1113977639953755983,6.1837867761119040821,7.6293410322809442903
1.2666666666666666075, ,4.1115841398716881372,6.1619401539622922215,7.6293413206210543009
1.3333333333333332593, ,4.1110530774096503137,6.142241693174010031,7.6293417471934796836
1.3999999999999999112, ,4.1111231918657429318,6.1244783790232766307,7.6293413331129276145
1.466666666666666563, ,4.110987038536221938,6.1084602936725636013,7.6293407956188099561
1.5333333333333332149, ,4.1112139123780897521,6.0940162277461613627,7.6293410591388983732
1.6000000000000000888, ,4.1110391132634571676,6.0809915177603146574,7.6293412868378300828
1.6666666666666667407, ,4.1111105091601727324,6.0692470146872921077,7.629341224273406219
1.7333333333333333925, ,4.1111204037533699562,6.0586512500440417028,7.6293412538339904216
1.8000000000000000444, ,4.1239524198145307565,6.0490858950295320895,7.6292836213125934108
1.8666666666666666963, ,4.174429195677836546,6.0404418999127331702,7.628152958481225987
1.9333333333333331261, ,4.2246327763490727492,6.032615450747031538,7.6255186891295521079
2, ,4.2754330294597178153,6.0255108087052819954,7.6212870002773218658
2.0666666666666664298, ,4.325939876393061212,6.0190373864604440612,7.6153568150371535594
2.1333333333333333037, ,4.3762151963679976063,6.0131090900997206106,7.6076196825702417925
2.2000000000000001776, ,4.4262922810713938304,6.0076442927153594908,7.5979584144782652544
2.2666666666666666075, ,4.4762373987934864772,6.0025637898179242669,7.5862466725464514639
2.3333333333333330373, ,4.5258163294953046574,5.9977925350068161947,7.5723485592824317791
2.3999999999999999112, ,4.5748641088337098637,5.9932561683615483972,7.5561170373356443264
2.4666666666666667851, ,4.6232458935167741743,5.9888824469023109742,7.5373945727943301165
2.5333333333333332149, ,4.6712838612674314476,5.9846013473138999217,7.5160116011780448986
2.6000000000000000888, ,4.7184813709223094591,5.9803423183235935312,7.4917878243464031129
2.6666666666666665186, ,4.7649070235373995885,5.9760348244962058217,7.4645288135811256325
2.7333333333333333925, ,4.8103575434786751686,5.9716097896568021142,7.4340288500342444067
2.7999999999999998224, ,4.8548421883836754276,5.9669960042684495605,7.4000772184393710518
2.8666666666666666963, ,4.8952878667304053906,5.9621216912145067468,7.3624466127628860335
2.9333333333333331261, ,4.9045276885474420325,5.9569135396202055333,7.3233530075457435871
3, ,4.899771551506040268,5.9512962097334067835,7.3128043357746381758
3.0666666666666664298, ,4.9077065929411274325,5.9451915226898037758,7.2729363102954094344
3.1333333333333333037, ,4.9149103244344987118,5.9385180438420874793,7.2317846829256984265
3.2000000000000001776, ,4.9434862070412721735,5.9311914314667966153,7.1880489949702894847
3.2666666666666666075, ,5.03979333023602738,5.9231213490196328308,7.1307370826721916401
3.3333333333333330373, ,5.136169572890711521,5.914212914165513979,7.0561392111178520281
3.3999999999999999112, ,5.2326364656209607418,5.9043649515094251967,6.959660847243741344
3.4666666666666667851, ,5.3291568433661282711,5.8934690717678961391,6.8345800714215183547
3.5333333333333332149, ,5.4257554132533982738,5.8814086030787802173,6.6705462871202403363
3.6000000000000000888, ,5.5224266262079009238,5.8680565748535356008,6.4504019401774250753
3.6666666666666665186, ,5.6191477187703888774,5.8507181487628585614,6.140786202279297612
3.7333333333333329485, , ,5.7910165666538579998,5.4989271980047140786
3.7999999999999998224, , ,5.8087421295458758763, 
3.8666666666666662522, , , , 
3.9333333333333331261, , , , 
4, , , , 


==> plots/rawData/TC2RsecOverCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAhyb_WSR_y
0,16.36719449556095185,16.367191279405410853,16.067190792189204984
0.10000000000000000555,16.367193296587220885,16.367189684746833223,16.06719165058970944
0.2000000000000000111,16.367194662561765028,16.367191109665824911,16.067189144883933238
0.2999999999999999889,16.367195239201976165,16.367190638947921144,16.06719270766518548
0.4000000000000000222,16.367193944213248358,16.367193247155711333,16.067191130407927346
0.5,16.367195612429405571,16.367188292747364642,16.067190142011277487
0.60000000000000008882,16.367195967196387585,16.367190891899813465,16.067189502704621873
0.70000000000000006661,16.367196128711285041,16.367191039419495269,16.06719044756474446
0.80000000000000004441,16.367195867028328848,16.36718863765180032,16.067190149942014443
0.9000000000000000222,16.367195993112929386,16.36719059318060232,16.067194897171766854
1,16.367195513261080464,16.367189188395947497,16.067190975270044362
1.1000000000000000888,16.367196045472613974,16.367192926990238533,16.067190998089596832
1.2000000000000001776,16.367195573475818549,16.367192420414045984,16.067190292142562669
1.3000000000000000444,16.367196115222000685,16.367189467126088687,16.067194128289326471
1.3999999999999999112,16.36719611124396323,16.367188692731556188,16.067190900242096063
1.5,16.367195904240716686,16.367193172027103998,16.067190505727563021
1.6000000000000000888,16.367195594397230707,16.367188321684846386,16.067194482215899853
1.7000000000000001776,16.367195303663088168,16.367190180971093127,16.067191412118141614
1.8000000000000000444,16.367195425265670394,16.367192551793923627,16.067190947373511278
1.8999999999999999112,16.367195969065022609,16.367189511424292903,16.067190704880626839
2,16.367195554122282886,16.367190118868688131,16.067191366076123415
2.1000000000000000888,16.367195213372113471,16.367192183733589417,16.067192772078271901
2.2000000000000001776,16.367194712150027414,16.367189872707662346,16.067191443532728101
2.3000000000000002665,16.367194612569274881,16.367189334880560381,16.067189369514327524
2.4000000000000003553,16.367194997014266278,16.367190980472301476,16.067193901444891679
2.5,16.367195335355251729,16.367187661661567688,16.067193424232463883
2.6000000000000000888,16.367196111033102568,16.367190908190895726,16.067191568524513912
2.7000000000000001776,16.367196119241839369,16.367194174489789305,16.067189795815412623
2.8000000000000002665,16.367196063815104168,16.367191593740535893,16.067189140705128381
2.9000000000000003553,16.367195116541296329,16.367189684178089948,16.06719069718841908
3,16.367195269767059074,16.367190292959154618,16.0671907801659124
3.1000000000000000888,16.367195638185833673,16.367193985145476631,16.067189958199268318
3.2000000000000001776,16.367196081375226413,16.367187966300797086,16.06719227857391985
3.3000000000000002665,16.367195941854543406,16.367188679938394102,16.067189541003145337
3.4000000000000003553,16.367193986838994846,16.367192295236240085,16.067190318744223987
3.5,16.367194857847078282,16.367189040182076099,16.067189808696255682
3.6000000000000000888,16.367196140279553163, , 
3.7000000000000001776,16.367196061081344283, , 
3.7999999999999998224,16.367193446938102852, , 
3.8999999999999999112,16.367196354722683083, , 
4,16.367195406769432964, , 
4.1000000000000005329,16.367194172918964057, , 
4.2000000000000001776,16.367196224418758987, , 
4.2999999999999998224,16.367193499852120908, , 
4.4000000000000003553,16.367196349395136679, , 
4.5,16.367195743471693703, , 
4.6000000000000005329,16.367196026356339189, , 
4.7000000000000001776,16.367194340872323721, , 
4.8000000000000007105,16.367195671818770109, , 
4.9000000000000003553,16.367194143881853563, , 
5,16.367195671267676715, , 
5.1000000000000005329,16.367195674744174028, , 
5.2000000000000001776,16.367196148331515815, , 
5.3000000000000007105,16.367195182214999249, , 
5.4000000000000003553,16.367193443208368109, , 
5.5,16.367194078198554763, , 
5.6000000000000005329,16.367195886351272094, , 
5.7000000000000001776,16.367196160115096149, , 
5.8000000000000007105,16.367196059337693725, , 
5.9000000000000003553,16.367195952976402396, , 
6,16.367195718588316566, , 
6.1000000000000005329,16.367196157244585208, , 
6.2000000000000001776,16.367196139051849002, , 
6.3000000000000007105,16.367194865271898152, , 
6.4000000000000003553,16.367194780022757072, , 
6.5,16.367193372833458653, , 
6.6000000000000005329,16.367194027598980455, , 
6.7000000000000001776,16.367194219273837774, , 
6.8000000000000007105,16.367193475971511418, , 
6.9000000000000003553,16.367193603863469775, , 
7,16.367193668104206949, , 
7.1000000000000005329,16.367195211374703234, , 
7.2000000000000001776,16.367195939792587467, , 
7.3000000000000007105,16.367194956021393182, , 
7.4000000000000003553,16.367195316815511319, , 
7.5,16.367195664928647858, , 
7.5999999999999996447,16.367195198793432098, , 
7.7000000000000001776,16.367194903913301118, , 
7.8000000000000007105,16.367196291056195889, , 
7.9000000000000003553,16.367195884162260455, , 
8,16.367195660670368795, , 


==> plots/rawData/TC3RhoUnderCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y,config_keys,config_vals
0.00010000000000000000479, , , , , , 
0.033430000000000001381, ,3.2267221379562913697,3.9890840578033408548,5.6376786544766996911, , 
0.066759999999999999898, ,4.0777980298014080418,5.2806032052963285395,7.0424186983225620651, , 
0.10008999999999999841, ,4.2639920765636691868,5.9522219214628320216,7.576388190514444787, , 
0.13341999999999989979, ,4.6167105556601288896,6.3989462293872758636,7.8242113967800275276, , 
0.1667499999999998983, ,5.1382858519417302645,6.84928959202166876,8.0335705973843527516, , 
0.20007999999999989682, ,5.6010752532906096235,7.2475052589817421378,8.2236523276321591425, , 
0.23340999999999989534, ,6.0171483761266593149,7.60029649812031316,8.3972305378801976872, , 
0.26673999999999997712, ,6.3978030540760979505,7.9159545045340635738,8.5570775727238945763, , 
0.30006999999999989237, ,6.7499731501651840659,8.2011733670081135017,8.7055615574753417718, , 
0.33339999999999997415, ,7.0798469561650962945,8.4611344983206855375,8.844639157102889726, , 
0.36673000000000000043, ,7.3925992203870656283,8.6998606645668008497,8.9759326002120580767, , 
0.40005999999999991568, ,7.6912608103402355653,8.9205085486843849196,9.1007976122970397626, , 
0.43338999999999988644,9.1255946511790746456,7.9786839050549858143,9.1255942632688888949,9.2203971803702984289, , 
0.46671999999999991271,9.3171504279868049281,8.2511421248140788265,9.3171499315164840738,9.3357522327862128009, , 
0.50004999999999999449,9.4968374483754640636,8.5231807082966728473,9.4968384066414444078,9.4477882725248463203, , 
0.53337999999999996525,9.6660363798734021401,8.7908884797499808883,9.6660357836771044759,9.5573733575103556603, , 
0.56670999999999993602,9.825894559237623227,9.0576361817064636739,9.8258940817790811906,9.6653564201818564783, , 
0.60003999999999990678,9.9773865405940203033,9.3236277119225086096,9.9773866186901205566,9.7726084662873606845, , 
0.63336999999999998856,10.12134163354297911,9.5920086655733811654,10.121342192232834378,9.8800672159930762461, , 
0.66669999999999995932,10.258472571841913634,9.8649314800855663066,10.258472776114846425,9.9887940634945060481, , 
0.70002999999999993008,10.389394141067587185,10.146089591364180649,10.389394673006169256,10.100060617531333662, , 
0.73336000000000001187,10.514644558792543449,10.435600822963984058,10.514644531437657093,10.215464693917741812, , 
0.76668999999999998263,10.63469187145163275,10.634188824776448001,10.634692425276163874,10.334629677622963584, , 
0.80001999999999995339,10.749952340370844794,10.749891759874126151,10.749952368088379728,10.449940313124530533, , 
0.83334999999999992415,10.860791196097880018,10.860774711575881923,10.860791063660505174,10.560782997277037509, , 
0.86667999999999989491,10.967534269273880199,10.967513467888654333,10.967534384841131967,10.667525438178476094, , 
0.90000999999999997669,11.070474301864297928,11.070467100383204695,11.070474808774470432,10.770471221228357095, , 
0.93333999999999994746,11.169872171987652365,11.169869086883077003,11.169871915239141913,10.869869835339379449, , 
0.96667000000000002924,11.265963439255230583,11.265958879739756071,11.265962568315138981,10.965959766679233667, , 
1,11.358959846588229325,11.358956371073976044,11.358959876323588389,11.058958860434128013, , 


==> plots/rawData/TC4RhoOverCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.00010000000000000000479, ,3.2268454314253305348,3.7182393868008367654,7.2406741919738495383
0.033430000000000001381,16.056545505254387507,16.056526066491791482,16.056547545748859562,15.756537677011756671
0.066759999999999999898,16.469623095265578883,16.469618622175168809,16.469623137656689948,16.16961642514233688
0.10008999999999999841,16.381749404074106735,16.381745857573370984,16.381749352715409884,16.081744192532532622
0.13341999999999989979,16.324545001181242299,16.32453434806928172,16.32454417191170748,16.024537091961271074
0.1667499999999998983,16.36136723868356313,16.361356216301910393,16.361367061137425338,16.061362116379903853
0.20007999999999989682,16.426304686458909288,16.426299777055543672,16.426303160102371237,16.126297921055421369
0.23340999999999989534,16.465107968118147141,16.465101142388913757,16.465108500840230477,16.165101559135699461
0.26673999999999997712,16.465774864263963195,16.465768011593894471,16.465775650417960208,16.165768061647877829
0.30006999999999989237,16.443762232292854719,16.443754176740931428,16.443760856935206505,16.143757919106583643
0.33339999999999997415,16.421735550238285128,16.42172202615827814,16.421734575086347263,16.121726386872992975
0.36673000000000000043,16.415060925778416134,16.415055457147804674,16.41505949627745764,16.115055978545676396
0.40005999999999991568,16.425909093294883689,16.425901424536284878,16.425907605268424305,16.12590509671547423
0.43338999999999988644,16.445863815979876676,16.445857793401028601,16.445862642262753184,16.145858974684351494
0.46671999999999991271,16.463181558007704552,16.463171670036143013,16.463180532684646096,16.163175854932653408
0.50004999999999999449,16.469631907513814895,16.469628675669493845,16.469632001027150636,16.16962531639310896
0.53337999999999996525,16.463955268830577694,16.463946793471745167,16.463955394857642034,16.163952333437528353
0.56670999999999993602,16.451431248606191104,16.451424650920259296,16.451431177564415975,16.15142876750839207
0.60003999999999990678,16.440528153676432055,16.440521530605209932,16.440527305113651124,16.140524486246548008
0.63336999999999998856,16.438165254428945161,16.438161134722964363,16.438164403601081887,16.138162120299469393
0.66669999999999995932,16.445811806460845617,16.445805289008660566,16.445810409533336838,16.145805887255626487
0.70002999999999993008,16.458609074058639266,16.458606033803349078,16.458608998040062943,16.158602219168930247
0.73336000000000001187,16.468248477741283864,16.468241181349231539,16.468248615184844397,16.168239132083130016
0.76668999999999998263,16.468238964343875352,16.468231824970754218,16.468241121418206063,16.168234018940097485
0.80001999999999995339,16.45882189378671967,16.458814634262310506,16.458821870170652346,16.158815450094735411
0.83334999999999992415,16.448269760718758903,16.448260797625422924,16.448267601421861173,16.148262183909046996
0.86667999999999989491,16.44778656380312043,16.447778240216482715,16.447784708688445221,16.147779743227111737
0.90000999999999997669,16.460036365800373659,16.460027523847983844,16.460035992388760917,16.160030740482309142
0.93333999999999994746,16.469630611350481786,16.469625120051166078,16.469630616798220046,16.169623958616984538
0.96667000000000002924,16.456227937437311937,16.456218939941098967,16.45622791686707842,16.156224201086576642
1,16.469631922626369658,16.469626570908992846,16.469633564806425596,16.16962857275727572


==> plots/rawData/TC5IndivRatesUnderCleaned.csv <==
x_val,SDMA_priv1_y,SDMA_priv2_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_com_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv1_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv2_y,RSMAfullPLS_com_y,RSMAfullPLS_priv1_y,RSMAfullPLS_priv2_y,RSMAhyb_com_y,RSMAhyb_priv1_y,RSMAhyb_priv2_y
0.0, , ,3.728581055097595,3.206271103644895,0.9192356343410241,0.0,7.651049471244992,1.719330326752621e-07,3.818414436256536,3.191721902674805,0.9192052410349181
0.06666666666666667, , ,3.818581055097595,3.1916271103644895,0.9191336363441241,0.0,7.395654416093699,0.033338133988077716,3.81835859596717,3.1917544095211516,0.9192285049752646
0.13333333333333333, , ,3.818572672749202,3.19162879982278,0.9191403067122804,0.0,7.181568530696246,0.06667618036764321,3.8179859112575123,3.1919769668161417,0.9193781175922126
0.2, , ,3.817858466050676,3.192050085787087,0.9194322631597757,0.0,6.997523288415383,0.10001426045534338,3.818205855956434,3.1918455240801995,0.9192899165771508
0.26666666666666666, , ,3.817997133108437,3.191967168733508,0.9193766883728477,0.0,6.836311487694079,0.1333522842992874,3.818170427005195,3.1918668928540415,0.9193039756111299
0.3333333333333333, , ,3.8182674788304225,3.191806175571034,0.9192674911326573,0.0,6.693017964785948,0.16669029940201466,3.818542428422475,3.1916452099569064,0.9191541350777295
0.4, , ,3.8177195782429965,3.1921330540452906,0.9194879155587254,0.0,6.56444306271284,0.2000274796792489,3.8180398353518905,3.191944763026819,0.9193564902252154
0.4666666666666667, , ,3.818139355642183,3.1918814650868765,0.9193202238611041,0.0,6.44714257529949,0.23336623964094683,3.8177614327053035,3.1921083800292065,0.9194708658446088
0.5333333333333333, , ,3.8175595942609903,3.192222268434358,0.9195583563954113,0.0,6.340014553614735,0.266704253398566,3.818100638196277,3.191907219999863,0.919333369450683
0.6, , ,3.8178790125472153,3.1920550674401196,0.9194069211675764,0.0,6.241261811636739,0.30004224578099975,3.81794956760003,3.1919925746750915,0.9193986677458503
0.6666666666666666, , ,3.8184776645648553,3.1916884846582754,0.9191755472230483,0.0,6.149657022643473,0.3333802578686112,3.817918761175352,3.192032719523082,0.9193895896309356
0.7333333333333333, , ,3.817888353441363,3.192026364982136,0.919425961912609,0.0,6.064254900950884,0.3667186123707959,3.818218154706454,3.1918428878275513,0.9192803084642093
0.8, , ,3.818330676078456,3.1917890638858464,0.9192218738511743,0.0,5.984242443870925,0.40005632325458984,3.8181167391426722,3.191906624571849,0.9193178005455046
0.8666666666666667, , ,3.8180829426461806,3.1919341751635844,0.9193241678286782,0.0,5.908928032908648,0.433394877723249,3.8178405950319263,3.192072540000705,0.919427667203053
0.9333333333333333, , ,3.817902844485318,3.1920398689689473,0.9193983414428496,0.0,5.82261835015731,0.475317387809369,3.818566768493851,3.1916486855159825,0.9191263116641164
1.0, , ,3.818522569749229,3.1916562570838596,0.9191628429036268,0.0,5.754740256444481,0.5100205912037676,3.817778094663928,3.1921144545276317,0.9194483310573874
1.0666666666666667, , ,3.817974451145741,3.191993367670183,0.919373113144531,0.0,5.690685461436348,0.5442229736407185,3.817964497256852,3.191999242399097,0.9193771783631509
1.1333333333333333, , ,3.8177225684829015,3.1921396826470367,0.9194785388509052,0.0,5.6289368055260365,0.5790817304273165,3.8178890652058572,3.192021181730691,0.9194306855532132
1.2, , ,3.8184476090292248,3.191708862567977,0.919185194020164,0.0,5.570222913431604,0.613562863575557,3.8177750160693984,3.192086809231375,0.9194789495904309
1.2666666666666666, , ,3.817865133038831,3.1920554635770806,0.9194201860574782,0.0,5.513798203319183,0.648142456119055,3.817978275065308,3.1919889827246917,0.9193736890886254
1.3333333333333333, , ,3.818089449660108,3.191900781238997,0.9193510098214172,0.0,5.459364795422556,0.6828769764369857,3.8183437080874763,3.1917656926606215,0.9192321959822047
1.4, , ,3.8181586155783136,3.1918778369420937,0.9193046817741284,0.0,5.406851007957084,0.717627415916608,3.8178713650048626,3.1920276443639013,0.9194419197110753
1.4666666666666666, , ,3.8184057277781873,3.1917104289130456,0.9192254774145553,0.0,5.356055247160609,0.7524050161906936,3.8183544681652704,3.1917582795988575,0.9192285820593346
1.5333333333333332, , ,3.8176718159921625,3.19213567080838,0.9195331107152485,0.0,5.30680362576016,0.7872126443689224,3.818332679653024,3.1917879735796486,0.9192209889116078
1.6, , ,3.817756596082063,3.1921009602204067,0.9194828947346675,0.0,5.25893862874135,0.8220537039769735,3.8178402624889736,3.1920252005218037,0.9194752049410578
1.6666666666666667, , ,3.8180988904477697,3.191915059447241,0.9193272663880114,0.0,5.212325571276261,0.8569214258324023,3.8180348797426236,3.1919445516418334,0.9193615674773513
1.7333333333333334, , ,3.8180920900642574,3.191912608688433,0.919336170777468,0.0,5.166838939373903,0.8918123235960829,3.818400682076246,3.1917303077495394,0.9192104781257865
1.8, , ,3.8053006403715623,3.196255078219942,0.9277273768422174,0.0,5.12235069605774,0.9267351642495049,3.805367571613035,3.196188995938625,0.9277267435677059
1.8666666666666667, , ,3.753648228806521,3.2133646556606004,0.9611396004718293,0.0,5.078802829286572,0.9616390829246672,3.7536938291504622,3.213324287765162,0.9611343862961335
1.9333333333333333, , ,3.700711493950007,3.2302889084831916,0.9945180623348072,0.0,5.0360470267899675,0.9965684349286175,3.7007392781424207,3.2302615750698975,0.9945176503436253
2.0, , ,3.6456999505356498,3.247701757404274,1.0278848890043295,0.0,4.994018738094959,1.031492104334122,3.6460980883214433,3.24730883667424,1.0278802185239022
2.0666666666666664, , ,3.589446317506375,3.264681720705163,1.0612288157541936,0.0,4.952622079365398,1.0664153068815314,3.589501657972463,3.264627214122348,1.0612280614335885
2.1333333333333333, , ,3.5314467283893567,3.2816148449051985,1.094558297813756,0.0,4.911757810569504,1.1013513427160095,3.5312347113106215,3.2818237261498076,1.0945611038111833
2.2, , ,3.4717224702958087,3.298362124511321,1.127874107840127,0.0,4.871414886462126,1.1362293321117993,3.4716475578840966,3.2984360062286338,1.12787504786887
2.2666666666666666, , ,3.4101628862827686,3.3149028985997946,1.1611812012890235,0.0,4.831425067789418,1.1711389108370542,3.4098640338606447,3.3151978057104605,1.1611847218427702
2.3333333333333335, , ,3.3465643601760218,3.331300615943271,1.1944834281802164,0.0,4.791803400723325,1.2059886897599787,3.346538130713323,3.3313262456968684,1.1944839876381332
2.4, , ,3.281362421942033,3.346975603403925,1.2277789618316366,0.0,4.752437648440256,1.2408185178612965,3.2812930515849748,3.3470441523136323,1.2277796910599
2.466666666666667, , ,3.2140018663549723,3.362314998348856,1.261077542169477,0.0,4.713300335365517,1.27558214091167,3.2139354113843743,3.3623798092698913,1.261079086290254
2.533333333333333, , ,3.144681929687354,3.376938862546824,1.2943906608042952,0.0,4.674261214637983,1.310340115393115,3.1447731273186545,3.3768284114731255,1.2944100793962223
2.6, , ,3.0734173890060497,3.390579452265967,1.3277911336653119,0.0,4.635316936906476,1.3450253833295034,3.073583754211997,3.3906545882990384,1.3275496552119828
2.6666666666666665, , ,2.999615540894442,3.4038498770022634,1.3610629974623951,0.0,4.596357627602493,1.3796771772683984,3.0000012824059517,3.4037337282239815,1.3607942642797812
2.7333333333333334, , ,2.923665810524008,3.4157939486933757,1.394571176533366,0.0,4.557404409674942,1.4142053599506357,2.9236152619116433,3.4160825601094755,1.3943309980036718
2.8, , ,2.8452239425165793,3.4268807175250657,1.4279719802019486,0.0,4.518228296360951,1.4487677219839987,2.845223238100838,3.426839485238521,1.4280148669800974
2.8666666666666667, , ,2.764346702120144,3.4361871106297532,1.4619239675893407,0.0,4.478877100734553,1.4832445958754477,2.765148758567087,3.437052144067019,1.4602481964346707
2.933333333333333, , ,2.7135997515215116,3.414861490084441,1.4936195886193488,0.0,4.439290732598492,1.5176228225694852,2.71216395598032,3.411097459313704,1.500566816017938
3.0, , ,2.662496093038792,3.384550201910742,1.5367127917459826,0.0,4.399342833184453,1.5519533668065189,2.713074408514889,3.399412137971386,1.5003594634032063
3.0666666666666664, , ,2.6652349388131578,3.373989676407651,1.5337202603211249,0.0,4.359052895011707,1.5861386408717963,2.66522896633067,3.3739869656905728,1.533720314680852
3.1333333333333333, , ,2.6168738747736793,3.347825919827087,1.567083485299519,0.0,4.318210333070368,1.6203078888771834,2.6168718379812974,3.3478289584054886,1.5670834955164006
3.2, , ,2.5445615483343764,3.343048171850281,1.6004401766505796,0.0,4.276749282006696,1.6544421881093698,2.544563412457887,3.3430484259852986,1.6004401575239273
3.2666666666666666, , ,2.3909400958043086,3.4060241719081037,1.6337706904417206,0.0,4.234666167710594,1.68845517968053,2.390938623885824,3.4060221919871783,1.6337706269273768
3.3333333333333335, , ,2.219960090621397,3.469076949762806,1.6671024498639557,0.0,4.191843952555121,1.7223689680391159,2.2199606793968756,3.4690773264848573,1.6671024617577346
3.4, , ,2.0270240525199057,3.5322009379709858,1.7004358658750305,0.0,4.148132824833922,1.7562321447461515,2.027023999191732,3.532200934185445,1.7004358659103496
3.466666666666667, , ,1.8054212807195757,3.5953867169603213,1.7337710013645267,0.0,4.103483686942868,1.7899853816128954,1.8054244425081052,3.5953854565813046,1.7337709490838558
3.533333333333333, , ,1.544791517987846,3.6586471825605935,1.767107993268073,0.0,4.05770594035888,1.8237026635437086,1.4618681181065551,3.6554630192770525,1.7916393345584514
3.6, , ,1.2279742923438404,3.721982874192066,1.800447169654402,0.0,4.010763618084683,1.8572929378638465,1.227977050517901,3.721979265968208,1.8004471522800796
3.6666666666666665, , , , , ,0.0,3.966724237323149,1.8839939101321987,0.8216332348222779,3.7853610082163525,1.8337869370470332
3.7333333333333334, , ,0.537833796354091,3.7750328424727595,1.8848421336929588, , , ,0.541694732623151,3.894211958760868,1.896804611390287

==> plots/rawData/TC6IndivRatesOverCleaned.csv <==
x_val,SDMA_priv1_y,SDMA_priv2_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_com_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv1_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_priv2_y,RSMAfullPLS_com_y,RSMAfullPLS_priv1_y,RSMAfullPLS_priv2_y,RSMAhyb_com_y,RSMAhyb_priv1_y,RSMAhyb_priv2_y
0.0,9.183981799670665,7.183212698451356,1.2721643671056956e-06,9.183877375771445,7.183312406063826,0.0,9.184095919245944,7.1831001829338,2.0517950399849726e-06,9.183863998494946,7.183323665613911
0.1,9.183978882816561,7.183214380240308,2.420250014862735e-06,9.183862863135122,7.183321650698344,0.0,9.183766150909104,7.183427644536455,8.696362486719756e-07,9.183866599994968,7.183323210946214
0.2,9.183926158470284,7.183268478148209,1.0919102919362317e-06,9.183862398262718,7.183325994283785,0.0,9.184293850637316,7.182901055368118,1.3409160417014523e-06,9.183852600724787,7.1833357668411635
0.30000000000000004,9.183930606034675,7.183264620644885,7.044309563307406e-07,9.183870379317732,7.1833225288283735,0.0,9.184356487801727,7.182838184289584,1.9558985261975994e-06,9.18385688765233,7.183329775175778
0.4,9.184051215009026,7.183142733166552,1.2454084506053447e-06,9.183869095708394,7.183318251154196,0.0,9.18429143597726,7.182903629906124,1.4033445242483114e-06,9.183859244240193,7.183329960822551
0.5,9.184083395993644,7.183112214678872,1.892830596814253e-06,9.183860183143258,7.183325869850147,0.0,9.184321709329145,7.182872575532523,4.216325315251721e-07,9.183864116772657,7.183329122886237
0.6000000000000001,9.1839974970682,7.183198469166759,3.653574480404418e-07,9.183857099618562,7.183335668467197,0.0,9.184289237452928,7.182906430603227,3.3896696791287423e-07,9.183858032169825,7.183335774473946
0.7000000000000001,9.183938358198313,7.1832577715695525,8.751328928341455e-07,9.183854235648608,7.183335421499632,0.0,9.184192907137563,7.183003000967339,2.0067713643668435e-06,9.183859779654739,7.183325533854075
0.8,9.184035230811796,7.1831606381916435,9.84491278693502e-07,9.183865786601249,7.183324551959102,0.0,9.184025642413115,7.183170401241233,3.804665168309291e-07,9.183862020371386,7.183330824037688
0.9,9.183983822141096,7.183212172263592,6.790101999586772e-07,9.183854894348231,7.183336444390177,0.0,9.183627438339844,7.183568741702853,1.2277239888489971e-06,9.183864169150096,7.183326580049116
1.0,9.1838852082357,7.183310306152843,6.171807849708638e-07,9.183864073789662,7.183327095885949,0.0,9.183673026556393,7.183523200703418,1.9188431193397127e-06,9.183863216567447,7.183323614755491
1.1,9.183931263725572,7.18326478212955,4.47039240602754e-06,9.183873569790444,7.183301282270072,0.0,9.184123360899289,7.1830728857774115,4.1854661546286333e-07,9.183857898919976,7.183333722140413
1.2000000000000002,9.183739336344015,7.183456237119081,8.438527303541992e-07,9.183863453506353,7.183325079879219,0.0,9.184269390203145,7.1829255370889005,4.48226815531737e-06,9.183855427074693,7.183325012805674
1.3,9.183793201732326,7.183402928297836,1.0024258347649144e-06,9.18386510553516,7.183323515772332,0.0,9.184138983411582,7.183056610587788,7.139463329376802e-07,9.183860924448885,7.183330476512342
1.4000000000000001,9.183751965943792,7.183443946418833,8.803562639220462e-07,9.183863734861681,7.183325412448937,0.0,9.184409704824196,7.182785224494196,1.1551996848390373e-06,9.183852151693703,7.1833363887355555
1.5,9.183724830506803,7.183470616987,8.043140310506672e-07,9.183853660931959,7.18333529732113,0.0,9.18426636412056,7.18292926278031,2.6338874072140046e-06,9.18385809937751,7.183325453408531
1.6,9.183746014170412,7.183449580347804,4.7168993168247983e-07,9.18385602232957,7.183336392174644,0.0,9.184065364081947,7.183130553187224,3.743154034012263e-07,9.183856297959325,7.1833363813105455
1.7000000000000002,9.18381056690952,7.1833847346967685,1.1664511880506044e-06,9.183863120722322,7.18332540602961,0.0,9.183868979455271,7.183327219749925,4.905821525441932e-07,9.183866134525537,7.183326277066765
1.8,9.183800191324227,7.183395236631866,1.0115842559130864e-06,9.18385851912012,7.183331250721955,0.0,9.184055728578889,7.183138617776566,5.084124627635761e-07,9.183855908216115,7.183333134387124
1.9000000000000001,9.183985425966865,7.183210541739977,1.826677952445758e-06,9.183853611442677,7.183332339488561,0.0,9.18401605073365,7.183178138036363,6.885166077529813e-07,9.183861216907871,7.183328175337352
2.0,9.184086849732743,7.183108700918748,1.8056465949061467e-06,9.18386159417492,7.183326443022729,0.0,9.183839328784687,7.183356595377758,2.496609434840832e-06,9.183860227080947,7.1833262797902675
2.1,9.184093478549942,7.183101652918019,1.5422097363967996e-06,9.183868461382067,7.183318038187514,0.0,9.183955587945087,7.183239164689556,1.7128050496899595e-06,9.183867243732927,7.183320408611149
2.2,9.18386321775974,7.183331494696507,2.6049776424589598e-06,9.18385848782642,7.183325681206932,0.0,9.183943529978743,7.1832509209405675,5.568619971577196e-07,9.183866322999176,7.183323033712179
2.3000000000000003,9.183892682247158,7.183301928131046,1.4358840505220963e-06,9.183859754104944,7.18332690289631,0.0,9.18403378393434,7.183161301678594,1.8736776175016294e-06,9.183861305232895,7.183325829801821
2.4000000000000004,9.183826412577726,7.183368585900155,3.259759169246291e-07,9.183858351346828,7.183334690954539,0.0,9.184024064060372,7.183171151634798,7.272776541101962e-07,9.183865282461891,7.183326020347667
2.5,9.183751862967739,7.183443477133619,4.712333691884778e-07,9.183858324941426,7.183335339895999,0.0,9.183906488335056,7.183288590657403,1.0729601308255445e-06,9.18384500685242,7.183344578746772
2.6,9.183776425247414,7.183419687052921,2.4982584001610275e-06,9.183854705758412,7.183330322230673,0.0,9.183960763663185,7.183235058692175,2.5402597990113477e-06,9.183850176365064,7.18333428636203
2.7,9.183756324280344,7.183439798115522,1.2537541442344556e-06,9.18385477679302,7.183334750372628,0.0,9.183865478453816,7.183330044130423,6.39994258293071e-07,9.183852241145292,7.183338188477778
2.8000000000000003,9.18376905677832,7.183427012581833,1.3668253039735153e-06,9.183890331380306,7.183299187452334,0.0,9.183923912017757,7.183270328717439,7.687491736029911e-07,9.183859695646028,7.183331415407453
2.9000000000000004,9.183805602617205,7.183389524762878,1.5950950055271632e-06,9.18384295750144,7.183344042899736,0.0,9.183972387884685,7.183223412197163,9.443248543223451e-07,9.183857744243115,7.183331771299342
3.0,9.183887249055424,7.183308018067544,2.039053806624962e-06,9.18386286985147,7.183322427217896,0.0,9.183945133905782,7.183250528579834,1.8679532362221737e-06,9.183855390156696,7.183331515132047
3.1,9.183888075781862,7.183307561156161,6.30638417865603e-07,9.183859224385527,7.1833320541091314,0.0,9.18353408277755,7.183661461336579,1.3646159715850322e-06,9.183860111405775,7.1833296808168905
3.2,9.183868737408535,7.183326948820937,1.2645512070917085e-06,9.183856029481321,7.1833310420275405,0.0,9.183854112068465,7.1833396558196165,3.8713717946021094e-07,9.183861128678732,7.183332464293125
3.3000000000000003,9.183927851062242,7.183268089690437,6.200835794511658e-07,9.183866411237958,7.1833229874000875,0.0,9.183841419112992,7.1833523836434106,9.738421532304849e-07,9.183864684150578,7.183327788736295
3.4000000000000004,9.183846418152084,7.1833476569386665,1.3406884712934916e-06,9.183862083530231,7.1833285481030416,0.0,9.183700510034418,7.183493505787083,5.458048414983859e-07,9.183862832223785,7.183326561719269
3.5,9.183694334287992,7.183500545834991,9.031533352578157e-07,9.183850174816516,7.18333723421781,0.0,9.183852588161072,7.183343177441399,8.587427604362225e-07,9.183858229633051,7.183331812568411
3.6,9.183817593290438,7.183378549575276,2.311404733669146e-06,9.183853461034115,7.183330552365451,0.0,9.183897969719022,7.183296016286888,1.9498719888492985e-06,9.183860702597178,7.1833247740620685
3.7,9.183809752788573,7.183386309783771,2.8575922838857754e-06,9.183855987763515,7.1833285407335925,0.0,9.184182862026976,7.183012240667547,1.228319462840296e-06,9.183859177679626,7.1833326630363326
3.8000000000000003,9.183944028875954,7.183249416848171,7.769187191910099e-07,9.183861216115137,7.183330952726916,0.0,9.184078804532973,7.18311691834142,3.743254526937416e-07,9.183861395074054,7.183331401970935
3.9000000000000004,9.183853877461239,7.183342486748923,1.7747757185442453e-06,9.18385654742616,7.183331844276065,0.0,9.18397722668468,7.183218307650017,9.128605636686073e-07,9.183855347905952,7.183334008256646
4.0,9.183818396195703,7.183377012347855,2.478428782188747e-06,9.18383777222635,7.183347058885888,0.0,9.183974255972853,7.183221867137449,2.5396658672858007e-06,9.183834388356876,7.1833504163841475
4.1000000000000005,9.183766684839673,7.18342749217347,6.954070087170033e-07,9.183859713335849,7.183330912613478,0.0,9.184038300518084,7.183157595164223,1.2279533987187802e-06,9.183857719184543,7.183329480203041
4.2,9.183855676143933,7.183340548876149,1.3703213663599164e-06,9.183857043308251,7.183329436618047,0.0,9.184133571027932,7.183062263921666,1.5103300582607656e-06,9.183862334267413,7.183324765560481
4.3,9.183836154673632,7.1833571763878785,1.6184041502202576e-06,9.183866634384787,7.183319718356986,0.0,9.183930373766048,7.183265589045286,3.1129449338031775e-06,9.18386437363656,7.1833196358556775
4.4,9.183836077795796,7.183360266578643,8.068985872375093e-07,9.18386359020793,7.183328492171545,0.0,9.183889220978742,7.183306195460247,4.027099481959275e-07,9.183862914747348,7.1833306912181465
4.5,9.183993204451367,7.183202534668742,1.8862641294764847e-06,9.183854854625208,7.183330254109364,0.0,9.183713082388909,7.183482336232943,1.8023662268564905e-06,9.18385459953689,7.183330699154869
4.6000000000000005,9.183946438903813,7.183249586825136,1.6252895622834437e-06,9.183855492155203,7.183332168785828,0.0,9.18399243846518,7.1832028870185995,1.1285935321525243e-06,9.183856839624319,7.183331662020346
4.7,9.183899851638037,7.183294493405561,2.0332397463930778e-06,9.183850952156446,7.1833346869527634,0.0,9.183965059589376,7.183229407862671,9.499173492278086e-07,9.183856088652274,7.18333368525015
4.800000000000001,9.184005669274526,7.1831899995722575,8.243358006092324e-07,9.183859740263838,7.1833290144278426,0.0,9.184136912329706,7.183058008104541,8.408671567814611e-07,9.18386056514512,7.183330290226574
4.9,9.18388259219822,7.183311552938845,8.598602009495552e-07,9.183858751906925,7.183328991195645,0.0,9.184071175924162,7.183124676127814,5.633871820491133e-07,9.183860923222865,7.1833288827037585
5.0,9.183741972284878,7.1834537029956,1.4821443125959794e-06,9.183859313266616,7.183331245979181,0.0,9.184022337129996,7.183173768284142,9.100471857300122e-07,9.183859837370312,7.183328442411047
5.1000000000000005,9.183933115366852,7.183262557045212,1.1681244455402193e-06,9.18386535617205,7.183322156911593,0.0,9.184040876312851,7.183155091941764,5.738617593222023e-07,9.183864336948623,7.18332513752641
5.2,9.183826707326295,7.183369443034714,9.311387326162121e-07,9.183843056317741,7.183345742753237,0.0,9.183975184443721,7.183220895587309,1.7849544215681044e-06,9.18384625873995,7.18334037685159
5.300000000000001,9.183782035587619,7.183413139607875,2.5499940104249567e-06,9.18386110331695,7.1833232042255455,0.0,9.183991194337505,7.183205162471156,3.010550427321234e-06,9.183862912732975,7.183319681928977
5.4,9.183805061459877,7.183388375154621,1.1399172423310346e-06,9.183860356430552,7.183327089666932,0.0,9.184187161069813,7.18300784014341,8.230788004940189e-07,9.183859865681558,7.1833334948937475
5.5,9.18371858343222,7.183475482083515,7.164293681467849e-07,9.183858405047092,7.183333206335147,0.0,9.184281124227843,7.182914165264145,1.3463485993808312e-06,9.18389105171332,7.18330035736063
5.6000000000000005,9.18388675657677,7.183309129599776,2.8257131269479437e-06,9.183860765351007,7.183323697300226,0.0,9.18404729952865,7.183148598744724,7.59655718367347e-06,9.183841525760554,7.183319493191693
5.7,9.183875604265122,7.18332055470757,7.965090354347246e-07,9.183870929581975,7.18332057904296,0.0,9.184085799546347,7.183108626168437,2.055360963873948e-06,9.183855218014617,7.183331062302027
5.800000000000001,9.183961651615798,7.1832335218362235,1.623681318753355e-06,9.183852625008361,7.183334032311226,0.0,9.183965642259233,7.183228521590214,1.39147781347101e-06,9.183853042979699,7.183334106370406
5.9,9.18398161416827,7.18321431603342,2.4627516177833955e-06,9.183852773664286,7.183331227051224,0.0,9.184099160306864,7.1830966846880715,2.8570865470230496e-06,9.183850298725515,7.183332707631043
6.0,9.184010347031666,7.183185368859724,2.3787617469211665e-06,9.183854217545624,7.183333064600655,0.0,9.184212059933714,7.182982697646042,1.295940453011013,7.994584357041779,5.5550765991378706
6.1000000000000005,9.183803115020492,7.183393021104813,7.244435475294721e-07,9.183858052107365,7.183330103983242,0.0,9.18408197247999,7.183113525127157,2.6514558549414798e-06,9.183851383403393,7.183332207184969
6.2,9.18381155435065,7.183384588061863,1.7375754202581814e-06,9.183850321267272,7.183335045336475,0.0,9.184309826735294,7.182885567325012,1.8873281211159406e-06,9.183853344923637,7.183333764358452
6.300000000000001,9.184024478196156,7.18317038362001, , , ,0.0,9.184164622487993,7.183030771018096,2.0337270671096714e-06,9.183853553829195,7.183334017105287
6.4,9.184044256515861,7.183151205920168,7.762160051835474e-07,9.183861539566838,7.1833274115727885,0.0,9.184220825954666,7.182974724027926,1.1349100744463172,8.283713256296089,5.031765891819768
6.5,9.184154733852058,7.183038626495535, , , ,0.0,9.184073636185335,7.183122345661241, , , 
6.6000000000000005,9.18409687662438,7.183097151510245,1.5236247830747489e-06,9.183858595042505,7.183328529409347,0.0,9.183714838071918,7.183479825375361,2.572103096315704e-06,9.183857891785413,7.183326913679374
6.7,9.183986252421683,7.18320794295905,1.3287586938334066e-06,9.183851560962243,7.183336039419696,0.0,9.18386673264003,7.183328616547034, , , 
6.800000000000001,9.18404564834972,7.183147675856675, , , ,0.0,9.184018302013154,7.183177131202141,1.6160103011368895e-06,9.183862206714792,7.183327475929978
6.9,9.184146189485356,7.183047405715998,2.471393515161304e-06,9.183851305007416,7.183333753062202,0.0,9.183851647669993,7.183343987333488, , , 
7.0,9.183914245503868,7.183279344760576, , , ,0.0,9.184155019119169,7.183040383767337, , , 
7.1000000000000005,9.18400721951376,7.183187986349077, , , ,0.0,9.184028932994769,7.183167000162998, , , 
7.2,9.184005533557857,7.183190399618737, , , ,0.0,9.184389921050018,7.18280485549572, , , 
7.300000000000001,9.184119377763178,7.183075571482923, , , ,0.0,9.184211444365713,7.182984318841493, , , 
7.4,9.183745298753726,7.183450021506017, , , ,0.0,9.18413115256597,7.183064516165128, , , 
7.5,9.183982617543473,7.183213042763815, , , ,0.0,9.184160612176276,7.183035483411779,0.5688602366274598,8.772103257367132,5.219899955763226
7.6000000000000005,9.184005006295864,7.183190192036577, , , ,0.0,9.184029750393176,7.183166479720785, , , 
7.7,9.18402189948645,7.183174112986041, , , , , , ,6.828017766229393e-07,9.183859529900984,7.183331402509222
7.800000000000001,9.183855886512083,7.183340171273926, , , , , , , , , 
7.9,9.184132475795387,7.18306340181132, , , , , , , , , 
8.0,9.184243041036305,7.182952643101446, , , , , , , , , 


==> plots/rawData/TC7GammaUnderCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.010000000000000000208, , , , 
0.019900000000000001021, , , , 
0.0298000000000000001, , , , 
0.039699999999999999178, , , , 
0.049599999999999998257, , , , 
0.059499999999999997335, , , , 
0.069399999999999906208, , , , 
0.079299999999999995492, , , , 
0.089199999999999904365, , , , 
0.099099999999999896505, , , , 
0.10899999999999990252, , , , 
0.11889999999999989466, , , , 
0.12879999999999999782, , , , 
0.13869999999999998996, , , , 
0.14860000000000000986, , , , 
0.158500000000000002, , , , 
0.16839999999999999414, , , , 
0.17829999999999998628, , , , 
0.18819999999999989515, , , , 
0.19809999999999999831, , , , 
0.20799999999999999045, , , , 
0.21789999999999989932, , , , 
0.22780000000000000249, ,3.9129311077993089718,4.1247884057470036723, 
0.23769999999999999463, ,4.0649493286658682223,4.4017565738240023165,4.2378281133655155699
0.24759999999999998677, ,4.1875516858861372427,4.6326161786253283736,4.5453935897980475289
0.25749999999999989564, ,4.2870598237277039999,4.8233896460836511721,4.8221806708081116355
0.26739999999999991553, ,4.368297008918131219,4.9817366420581636888,5.0715295729156020244
0.27729999999999999094, ,4.4349966351063301317,5.1142247803168743303,5.296999718499606935
0.28720000000000001084, ,4.4900058182648105998,5.2262185622684942388,5.5019080636124293449
0.29709999999999997522, ,4.5355162858324558073,5.3218550975232403744,5.6891275986283744714
0.30699999999999999512, ,4.5731207547066095032,5.4043018838890013456,5.861112146079194396
0.31689999999999990399, ,4.604402743085937999,5.4759738430785311891,6.019845546869468933
0.32679999999999997939, ,4.6302748615028406221,5.5387556995591484821,6.1671490702996187849
0.33669999999999999929, ,4.6516233621736340353,5.5753694692185762349,6.3044461708405075129
0.34659999999999990816, ,4.6690720758167723048,5.6287893938005471028,6.4329479026340772307
0.35649999999999998357, ,4.6832677858047233599,5.6761426547822315669,6.5536807542454074138
0.36639999999999989244, ,4.6947584733469573948,5.7183786009276955653,6.667538381871730202
0.37629999999999991234, ,4.7039735368168580365,5.7562600684141349561,6.7752595670987085796
0.38619999999999998774, ,4.7110680426578745994,5.7904026882637928964,6.8774860048514776523
0.39609999999999989662, ,4.7164273853814808746,5.8213141301004247552,6.9747733039320740644
0.40599999999999991651, ,4.6868696197829793348,5.8494116540879534938,7.047098926871625757
0.41589999999999999192, ,4.6758966850075829313,5.8750450175300628075,7.1313844489285145301
0.42579999999999990079, ,4.6330581211329864288,5.8985089642506807195,7.2111331113509917756
0.4356999999999999762, ,4.5853330752138763415,5.9200535184574665237,7.2833626174575503143
0.44559999999999999609, ,4.53830062274707835,5.939891790973843122,7.3489626141398476378
0.45549999999999990496, ,4.4908494123935041031,5.9582070137393579046,7.4087189379848856774
0.46539999999999998037, ,4.4431025958373062679,5.9751581408212697255,7.4633079729878941677
0.47529999999999988924, ,4.3947494015038603976,5.9908818401054082514,7.5133178674258802587
0.48519999999999990914, ,4.3469754941813221194,6.0054987041624645627,7.5592573940144385247
0.49509999999999998455, ,4.2990687895926260609,6.0191137376591994368,7.6015680702147516712
0.50499999999999989342, ,4.2512483948752963769,6.0318196779133321783,7.6406327769233133296
0.51489999999999991331, ,4.2039933298640725923,6.0436982688541940334,7.6767870891059839522
0.52479999999999993321, ,4.1674812615875715949,6.0548220352817843093,7.7103377069895442375
0.5346999999999999531, ,4.1909224828144129305,6.0652554280969397382,7.743020103902315654
0.544599999999999973, ,4.2153857821489300051,6.0750561739459447708,7.7758272487614590318
0.55449999999999999289, ,4.2404317346328257443,6.0782486698600202146,7.808716681968942197
0.56440000000000001279, ,4.2659531669882762017,6.1000692994901255517,7.8416521221535999686
0.57429999999999992166, ,4.2923768508936444022,6.1232856173904064434,7.8746007969714240105
0.58419999999999994156, ,4.3186803628358720886,6.1088880688935685015,7.90753394710010582
0.59409999999999996145, ,4.3453948896506195965,6.1724985227411695021,7.9404274098600415854
0.60399999999999998135, ,4.3724672774125705743,6.1981031233423244942,7.9732576418096963167
0.61390000000000000124, ,4.4001163773751983399,6.2241992459018966599,8.0060042675936049505
0.62379999999999991012, ,4.4270869724256485256,6.2506933254853720427,8.0386507176262593788
0.63369999999999993001, ,4.4546365816278363781,6.2775072559025444363,8.0711815339374375355
0.64359999999999994991, ,4.4822695697522316749,6.3045795240740574172,8.1035826072869934222
0.6534999999999999698, ,4.5101164110762610449,6.3318556144820563603,8.1358409658581134494
0.6633999999999999897, ,4.5385470401833503118,6.3592914424584598976,8.1679483416454417011
0.67329999999999989857, ,4.5665829059071141316,6.3868467008896390169,8.1998920337809302339
0.68319999999999991847, ,4.5940500417367786667,6.4144890515125947417,8.2316671893308637209
0.69309999999999993836, ,4.6222435655270261989,6.4421883136439337392,8.2632656563125621574
0.70299999999999995826, ,4.6498200521153520981,6.4699190420586623063,8.2946808131578393386
0.71289999999999997815, ,4.6775637525693500862,6.4976583363563626961,8.325907275474939695
0.72279999999999988702, ,4.7054297542036813695,6.5253865081548605431,8.3569407408058040687
0.73269999999999990692, ,4.7328839738395940273,6.5530860892432620801,8.387777639291419618
0.74259999999999992681, ,4.7599107933806408255,6.5807414337416627603,8.4184146723613544339
0.75249999999999994671, ,4.7887446140490803614,6.6083392575038599759,8.4488489477860166943
0.7623999999999999666, ,4.8160619018895678423,6.635866990709529567,8.47907730202122778
0.7722999999999999865, ,4.8435026545917807539,6.6633136762732494418,8.5091002805016238142
0.78219999999999989537, ,4.8708629093396957899,6.6906692700991605705,8.5389147844105348639
0.79209999999999991527, ,4.8976715938228174707,6.717926313085733625,8.5685197890429698475
0.80199999999999993516, ,4.9247996626997583292,6.7450763240523219366,8.5979160958154015049
0.81189999999999995506, ,4.9517310683367323776,6.7721144767837460066,8.6271010154759348865
0.82179999999999997495, ,4.9781988172265894121,6.7990315358631701059,8.6560768816636315393
0.83169999999999988383, ,5.005125501941829036,6.8258255898543795936,8.6848428370811419086
0.84159999999999990372, ,5.0313841286889875448,6.8524900739834659902,8.7133988406952234129
0.85149999999999992362, ,5.0580582505159608075,6.879021813759583992,8.7417460546954117717
0.86139999999999994351, ,5.0839790289426520786,6.9054170139873161105,8.7698847588290256283
0.87129999999999996341, ,5.1099439402710427061,6.9316728034806089909,8.7978163617753288861
0.8811999999999999833, ,5.1363020327442709956,6.9577862256216356229,8.825541344493963436
0.89109999999999989218, ,5.1621917845981784012,6.983755206363106538,8.8530598099067425721
0.90100000000000002309, ,5.1878005131781401715,7.0095778805728663485,8.8803754709927069655
0.91090000000000004299, ,5.213300398501784727,7.0352523790657421898,8.9074888763225352761
0.92079999999999995186, ,5.2390736889229483353,7.0607778037698478713,8.9344002045599939521
0.93069999999999997176, ,5.2636800245530164233,7.0861528905107213916,8.9611110021268167714
0.94059999999999999165, ,5.2887936421420436162,7.1113767734579420576,8.9876241460132302308
0.95050000000000001155, ,5.31394874731389244,7.1364490668427773556,9.0139400373168321323
0.96040000000000003144, ,5.3386244679604724084,7.1613683322902996764,9.0400631029831295393
0.97030000000000005134, ,5.3634335189988444625,7.1861356705268448763,9.0659913692015017261
0.98019999999999996021, ,5.3880207591198141515,7.2107499632701701486,9.0917278017423210912
0.9900999999999999801, ,5.411893957697998303,7.2352117017226520446,9.1172756354826756109
1, ,5.4360890144437803428,7.2595207062948059473,9.1426350805497822449


==> plots/rawData/TC8GammaOverCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAfullPLS_WSR_y,RSMAhyb_WSR_y
0.010000000000000000208, , , , 
0.0298000000000000001, , , , 
0.049599999999999998257,10.578175905724387817, , , 
0.069399999999999906208,11.150104257905548266,11.15009681831023336,11.150096818306636237,10.850100123654380369
0.089199999999999904365,11.690332234004198853,11.690327030341466141,11.690332020949274039,11.390322584577116771
0.10899999999999990252,12.170889094109618611,12.17088390789579222,12.170888369293672682,11.870885507860769792
0.12879999999999999782,12.594646541534761042,12.594639249110212376,12.594645342519129372,12.29464369497148013
0.14860000000000000986,12.970339101816660943,12.970333221638991716,12.970337824958626527,12.670334108625542768
0.16839999999999999414,13.306315864654852277,13.306308531672147666,13.306316205168203126,13.006311061507945581
0.18819999999999989515,13.609446392709710238,13.609440194474583308,13.609446269544278607,13.30943832797908577
0.20799999999999999045,13.885180440959851822,13.885173416292374782,13.885181139550185847,13.585175877513099962
0.22780000000000000249,14.137826813386016767,14.137818768460888919,14.137827084972432345,13.837825219755567119
0.24759999999999998677,14.370807497390480023,14.370803155873549173,14.370807487203034469,14.070800255350981445
0.26739999999999991553,14.586868788806221175,14.586860438754222002,14.586868310281959182,14.28686584056270803
0.28720000000000001084,14.788237834937977055,14.788231442390992854,14.788237638620117309,14.488229624739835444
0.30699999999999999512,14.97674305085025992,14.97672487569915134,14.976742242997849175,14.676739690034555252
0.32679999999999997939,15.153896943379542961,15.153894990596985082,15.153896145774080395,14.85389204864613788
0.34659999999999990816,15.320965600428301912,15.320958143838488752,15.320965993655040194,15.020957545513365261
0.36639999999999989244,15.479022363910392102,15.479014920442720538,15.479019967053258,15.179015425516922733
0.38619999999999998774,15.62897175744136824,15.628966440802809501,15.628973376024450914,15.328968405564131317
0.40599999999999991651,15.771601667222238774,15.771597553181752716,15.771599892748010774,15.471590222878447207
0.42579999999999990079,15.907579082382223845,15.907578162380570319,15.907581145334038553,15.607574363403706741
0.44559999999999999609,16.037496073781806416,16.037494563406344383,16.037498133568625747,15.737489686171052483
0.46539999999999998037,16.161865293027631196,16.161861938659015436,16.161865220513170982,15.861859920147690417
0.48519999999999990914,16.281134188110563343,16.281126088044054256,16.281134787805466857,15.981127888141013926
0.50499999999999989342,16.395703878006678167,16.395696468005169777,16.395702735534673167,16.095697654410049182
0.52479999999999993321,16.505927283484627566,16.505922809808193819,16.505926489608704344,16.205922190118371873
0.544599999999999973,16.612118696043285837,16.612112354288480986,16.612119642314638668,16.312113875715663625
0.56440000000000001279,16.714564500325355567,16.714553391951174177,16.714564404761361516,16.414560405986549085
0.58419999999999994156,16.813515335473855572,16.813507486285534043,16.813515358087165907,16.513501719647003085
0.60399999999999998135,16.909202589062349631,16.909196126297949547,16.909200127603465802,16.609197088870363501
0.62379999999999991012,17.00183175685505077,17.001824780560411909,17.001829744239543629,16.701826824341846844
0.64359999999999994991,17.091593182668965767,17.091582697656871659,17.091590956562850323,16.791585349904593727
0.6633999999999999897,17.178654753775578712,17.178646642998010918,17.178655297883121733,16.878650180800452318
0.68319999999999991847,17.263181643011591859,17.263171299027593619,17.263179269602321853,16.963174192841655952
0.70299999999999995826,17.345309070850348121,17.345301764493889607,17.34530626077803106,17.045301561259144307
0.72279999999999988702,17.425169163405122674,17.425159468062439316,17.425168962617007651,17.125157455046831956
0.74259999999999992681,17.502888037847416314,17.502877797960202599,17.50288797043382516,17.202885373625065313
0.7623999999999999666,17.578574646351192712,17.578562388204765909,17.578575852628436138,17.278569526694163017
0.78219999999999989537,17.652333165171164353,17.652304600832703585,17.652332209458428736,17.352326140822430744
0.80199999999999993516,17.724257905622383902,17.724249111207520002,17.724258024348518603,17.424247338841105659
0.82179999999999997495,17.794437770796257325,17.794427490771646205,17.79443567244712554,17.49443076558936383
0.84159999999999990372,17.862954309906172057,17.862943873107791859,17.862954128786920904,17.562946093344557141
0.86139999999999994351,17.929886843828739984,17.929876347529251746,17.929886549082162617,17.629870118550918789
0.8811999999999999833,17.995305388581314787,17.995294056862164211,17.995304141382174379,17.695275629962765152
0.90100000000000002309,18.059276071302047484,18.059270237214740007,18.059276562576187075,17.759268302166915987
0.92079999999999995186,18.121861804536049334,18.121858777382545469,18.121863117607169613,17.821857711275455927
0.94059999999999999165,18.183123229082369221,18.183110975097736883,18.183123771647661471,17.883115854604376693
0.96040000000000003144,18.243113088126886367,18.243105818620868774,18.243112368392338851,17.943104972654701612
0.98019999999999996021,18.301882985621382716,18.301872594336312972,18.301882588405923968,18.001870470376651667
1,18.359481835582680986,18.359466750904598342,18.359481325443255173,18.059474332256201023


==> plots/rawData/TC9RsecRndUnderCleaned.csv <==
x_val,SDMA_WSR_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_WSR_y,RSMAhyb_WSR_y,config_keys,config_vals
0,7.2526570412986819392,9.5231690557605013225,10.345538363870570464, , 
0.10000000000000000555,7.3183081611847873305,9.2606658864012327825,10.361710197635192188, , 
0.2000000000000000111,7.2992040577399075474,9.2566528380018873179,10.346314230292122716, , 
0.2999999999999999889,7.132014072890789258,9.115163018303199749,10.304770885064874264, , 
0.4000000000000000222,7.1375882375428769677,9.0531973651484989318,10.240831147677807778, , 
0.5,7.2154441510501907686,9.165288496724475209,10.297480529052599252, , 
0.5999999999999999778,7.3343730977222270084,9.1993139273178314852,10.290281009646001564, , 
0.69999999999999995559,7.1525678192087722707,9.061089860080194569,10.216743657328402506, , 
0.80000000000000004441,7.369108323112590675,9.2007608558084879036,10.291719714668920105, , 
0.9000000000000000222,7.2508483197330093617,9.1789935055365639016,10.306080739537746283, , 
1,7.1402625179412675394,9.1379674169159716968,10.232227709948759298, , 
1.1000000000000000888,7.1792098800751773524,9.1180941447882712936,10.202096816060960194, , 
1.1999999999999999556,7.2875930531561010639,9.1823036057098814666,10.2348688095935767, , 
1.3000000000000000444,7.2212899220327280148,9.0734923699340459535,10.161520430111007585, , 
1.3999999999999999112,7.4793569795697427693,9.2500587191548078181,10.260451815532194431, , 
1.5,7.3104474494526208161,9.1967120560718598199,10.184452479190159835, , 
1.6000000000000000888,7.2576188635120146841,9.1833267063203720681,10.223462335851319693, , 
1.6999999999999999556,7.182003902227362957,9.1448042372863351801,10.146867372397199603, , 
1.8000000000000000444,7.3701095310058546417,9.1557858052468237275,10.139623462797738185, , 
1.8999999999999999112,7.2368455991191940058,9.0939305147480098412,10.06219111219467699, , 
2,7.2391188251084690464,8.9719539338619522795,9.9156965216175212419, , 
2.1000000000000000888,7.3804429287018065153,9.1075723140606275052,10.014482256081379319, , 
2.2000000000000001776,7.2498972653677533629,9.0944789259015212934,9.9619138245641973839, , 
2.2999999999999998224,7.2528607753682798887,9.0262545546911905348,9.8861331920105168791, , 
2.3999999999999999112,7.1383509454516129722,8.9383473947505702739,9.8046936221579610304, , 
2.5,7.1338995348824081333,8.8437104191837718759,9.710731611433631727, , 
2.6000000000000000888,7.2940929930676947635,8.8886704223105059697,9.6950360062025779939, , 
2.7000000000000001776,7.2073511944219568193,8.7558079679278826291,9.5468119092507492951, , 
2.7999999999999998224,7.1659127309884746992,8.7606652311841930469,9.5559281827875128812, , 
2.8999999999999999112,7.1906371784605953579,8.7920648261556646474,9.5307353878369482914, , 
3,7.3889896955281857416,8.5814383033638570453,9.2459791627103236067, , 
3.1000000000000000888,7.1876441234378241063,8.4224001600203681761,9.081606066641288777, , 
3.2000000000000001776,7.1795496283279200966,8.1313202085497309213,8.75137119315462364, , 
3.2999999999999998224,7.2053039096457434098,7.8084587075050020388,8.3880176932469669993, , 
3.3999999999999999112,7.3587994744183555795,6.8698270933602421096,7.3953087019704275562, , 
3.5,7.1919658706457392228,4.8641801319493067624,5.3955818521712313185, , 
3.6000000000000000888,7.0747001414172538958,3.4971043009072722008,3.9941659581698081283, , 
3.7000000000000001776,6.9642485434464820315,2.8826387191914570884,3.3505254595115085969, , 
3.7999999999999998224,7.1561348722513811182,1.9736724029175511941,2.2832585247854249033, , 
3.8999999999999999112,6.9138660500912880735,1.0779373228475894742,1.2796541535354675201, , 
4,6.8246402756266100198,0.49648258340898637764,0.64960457336140198237, , 
4.0999999999999996447,7.1747783430072979982,0.26982198491145981123,0.36176428496344881225, , 
4.2000000000000001776,7.07479058207916367,0.16954043162958520874,0.23106181216774640541, , 
4.2999999999999998224,7.0049676487185532636,0.11317281039756579841,0.15087791321355259466, , 
4.4000000000000003553,6.9858281241197817124,0.067795909014288197048,0.091751423277290397595, , 
4.5,6.7113792619336392065,0.038831112698829599317,0.043520679737462403258, , 
4.5999999999999996447,6.5269953374784455136,0.0092617571107151998311,0.017838408353409600238, , 


==> plots/rawData/TC9RsecRndUnderInfeasCleaned.csv <==
x_val,SDMA_infeas_y,RSMA_sec_SOA_PRECODER_ONLY_PRIVATE_RATES_COUNTED_infeas_y,RSMAhyb_infeas_y
0.0,893,0,2
0.1,872,0,0
0.2,877,0,1
0.3,914,2,1
0.4,898,6,5
0.5,893,8,8
0.6,873,11,11
0.7,899,18,18
0.8,866,17,17
0.9,894,19,17
1.0,920,29,31
1.1,903,33,35
1.2,880,41,39
1.3,881,43,40
1.4,846,38,39
1.5,881,63,63
1.6,895,52,51
1.7,911,78,74
1.8,870,86,85
1.9,897,95,90
2.0,890,138,134
2.1,867,128,126
2.2,893,125,124
2.3,898,145,154
2.4,913,169,167
2.5,911,188,188
2.6,871,209,207
2.7,887,245,244
2.8,905,252,247
2.9,910,280,277
3.0,869,352,348
3.1,920,411,406
3.2,911,483,482
3.3,910,581,585
3.4,876,832,834
3.5,920,1267,1271
3.6,942,1573,1572
3.7,956,1741,1733
3.8,934,1973,1980
3.9,982,2201,2209
4.0,998,2343,2343
4.1,974,2418,2413
4.2,960,2447,2446
4.3,972,2465,2465
4.4,983,2479,2479
4.5,1044,2488,2490
4.6,1088,2497,2496

